Multiwavelength Study of the Quiescent States of Six Brightest Flat Spectrum Radio Quasars detected by Fermi-LAT

The regular monitoring of flat-spectrum radio quasars (FSRQs) in $\gamma$-rays by Fermi-LAT since past 12 years indicated six sources who exhibited extreme $\gamma$-ray outbursts crossing daily flux of $10^{-5}$ photons/cm$^{2}$/s. We obtained nearly-simultaneous multi-wavelength data of these sources in radio to $\gamma$-ray waveband from OVRO, Steward Observatory, SMARTS, Swift-UVOT, Swift-XRT, and Fermi-LAT. The time-averaged broadband Spectral Energy Distributions (SEDs) of these sources in quiescent states were studied to get an idea about the underlying baseline radiation processes. We modeled the SEDs using one-zone leptonic synchrotron and inverse-Compton emission scenario from broken power-law electron energy distribution inside a spherical plasma blob, relativistically moving down a conical jet. The model takes into account inverse-Compton scattering of externally and locally originated seed photons in the jet. The big blue bumps visible in quiescent state SEDs helped to estimate the accretion disk luminosities and central black hole masses. We found a correlation between the magnetic field inside the emission region and the ratio of emission region distance to disk luminosity, which implies that the magnetic field decreases with an increase in emission region distance and decrease in disk luminosity, suggesting a disk-jet connection. The high-energy index of the electron distribution was also found to be correlated with observed $\gamma$-ray luminosity as $\gamma$-rays are produced by high-energy particles. In most cases, kinetic power carried by electrons can account for jet radiation power as jets become radiatively inefficient during quiescent states.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
